Simulations of the merging galaxy cluster Abell 2034: what determines the level of separation between gas and dark matter

Cluster mergers are an important laboratory for studying the behaviour of dark matter (DM) and intracluster gas. There are dissociative collisions that can separate the intracluster gas from the DM. Abell 2034 presents clear dissociative features observed by X-rays and gravitational lensing. The cluster, at $z$ = 0.114, consists of two substructures with mass ratio of about 1:2.2, separated by $\sim$720 kpc. The X-ray emission peak is offcentred from the south DM peak by $\sim$350 kpc. Using N-body hydrodynamical simulations, we aim to reconstruct the dynamic history of the collision, reproducing the observed features, and also to explore the conditions that led to the dissociation. Our best model assuming that the collision is close to the plane of the sky, with a small impact parameter, observed 0.26 Gyr after central passage, reproduces the observed features of this cluster, such as the offset between X-ray and DM peaks, X-ray morphology and temperatures. We explored several variations using different gas and DM concentrations for each cluster. The level of dissociation was quantified by the distances between X-ray and DM peaks, and also by the gas retention in the cluster cores. We found that the ratio of central gas densities is more important than the ratio of central DM densities in determining the level of dissociation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
